Backward-Forward Algorithm: An Improvement towards Extreme Learning Machine

The extreme learning machine needs a large number of hidden nodes to generalize a single hidden layer neural network for a given training data-set. The need for more number of hidden nodes suggests that the neural-network is memorizing rather than generalizing the model. Hence, a supervised learning method is described here that uses Moore-Penrose approximation to determine both input-weight and output-weight in two epochs, namely, backward-pass and forward-pass. The proposed technique has an advantage over the back-propagation method in terms of iterations required and is superior to the extreme learning machine in terms of the number of hidden units necessary for generalization.

==> Result1.txt <==
a,b,c,d,e
ortho,Relu,1,9.80,10.35
ortho,Relu,2,9.80,9.80
ortho,Relu,3,15.29,28.39
ortho,Relu,4,14.41,27.86
ortho,Relu,5,22.15,35.29
ortho,Relu,6,20.03,45.98
ortho,Relu,7,28.91,55.33
ortho,Relu,8,36.46,57.84
ortho,Relu,9,39.68,70.35
ortho,Relu,10,36.15,62.06
ortho,Relu,11,43.93,71.51
ortho,Relu,12,42.65,74.95
ortho,Relu,13,46.11,75.79
ortho,Relu,14,40.97,73.38
ortho,Relu,15,46.96,77.56
ortho,Relu,16,50.79,78.70
ortho,Relu,17,48.95,81.55
ortho,Relu,18,49.41,83.91
ortho,Relu,19,56.60,85.78
ortho,Relu,20,51.49,86.11
ortho,Relu,21,52.89,86.37
ortho,Relu,22,56.44,86.42
ortho,Relu,23,52.41,86.37
ortho,Relu,24,59.25,86.41
ortho,Relu,25,55.32,86.24
ortho,Relu,26,65.55,86.34
ortho,Relu,27,59.40,86.35
ortho,Relu,28,63.57,87.01
ortho,Relu,29,59.87,86.18
ortho,Relu,30,65.59,86.42
ortho,Relu,31,64.74,86.49
ortho,Relu,32,64.16,86.45
ortho,Relu,33,62.53,86.63
ortho,Relu,34,64.07,86.48
ortho,Relu,35,66.92,86.71
ortho,Relu,36,66.57,86.04
ortho,Relu,37,66.91,86.93
ortho,Relu,38,68.47,86.61
ortho,Relu,39,68.52,86.79
ortho,Relu,40,71.62,86.39
ortho,Relu,41,69.06,86.04
ortho,Relu,42,70.25,85.89
ortho,Relu,43,70.06,86.76
ortho,Relu,44,69.35,86.13
ortho,Relu,45,67.91,86.08
ortho,Relu,46,69.53,86.27
ortho,Relu,47,70.70,86.45
ortho,Relu,48,71.21,87.48
ortho,Relu,49,72.10,86.06
ortho,Relu,50,72.08,86.81
ortho,Relu,51,73.48,86.68
ortho,Relu,52,72.89,85.93
ortho,Relu,53,73.24,86.69
ortho,Relu,54,72.54,86.80
ortho,Relu,55,75.33,86.76
ortho,Relu,56,73.71,86.77
ortho,Relu,57,72.80,86.90
ortho,Relu,58,75.51,86.77
ortho,Relu,59,75.99,87.16
ortho,Relu,60,74.75,86.93
ortho,Relu,61,75.58,86.15
ortho,Relu,62,74.81,86.88
ortho,Relu,63,76.66,86.39
ortho,Relu,64,75.43,86.87
ortho,Relu,65,74.72,86.67
ortho,Relu,66,76.50,87.05
ortho,Relu,67,78.16,87.06
ortho,Relu,68,76.00,86.91
ortho,Relu,69,77.13,87.24
ortho,Relu,70,76.90,87.07
ortho,Relu,71,76.21,87.24
ortho,Relu,72,77.72,87.20
ortho,Relu,73,77.13,87.10
ortho,Relu,74,77.81,87.44
ortho,Relu,75,79.98,87.07
ortho,Relu,76,79.38,87.01
ortho,Relu,77,76.65,87.09
ortho,Relu,78,77.42,87.23
ortho,Relu,79,79.71,86.84
ortho,Relu,80,79.37,87.12
ortho,Relu,81,79.49,86.63
ortho,Relu,82,79.06,86.73
ortho,Relu,83,78.52,87.73
ortho,Relu,84,78.85,87.21
ortho,Relu,85,80.28,87.18
ortho,Relu,86,80.03,87.26
ortho,Relu,87,79.65,87.10
ortho,Relu,88,80.69,87.12
ortho,Relu,89,80.35,87.25
ortho,Relu,90,81.28,87.48
ortho,Relu,91,79.88,86.67
ortho,Relu,92,81.36,87.66
ortho,Relu,93,81.18,87.46
ortho,Relu,94,82.00,87.47
ortho,Relu,95,81.75,87.46
ortho,Relu,96,80.72,87.58
ortho,Relu,97,81.42,87.34
ortho,Relu,98,82.04,87.52
ortho,Relu,99,81.25,87.53
ortho,Relu,100,82.43,87.26


==> Result2.txt <==
a,b,c,d,e
ortho,Relu,1,20.00,20.00
ortho,Relu,2,22.50,20.00
ortho,Relu,3,32.50,52.50
ortho,Relu,4,22.50,60.00
ortho,Relu,5,32.50,80.00
ortho,Relu,6,32.50,80.00
ortho,Relu,7,27.50,82.50
ortho,Relu,8,35.00,90.00
ortho,Relu,9,32.50,100.00
ortho,Relu,10,30.00,100.00
ortho,Relu,11,27.50,100.00
ortho,Relu,12,47.50,100.00
ortho,Relu,13,30.00,100.00
ortho,Relu,14,47.50,100.00
ortho,Relu,15,45.00,100.00
ortho,Relu,16,47.50,100.00
ortho,Relu,17,35.00,100.00
ortho,Relu,18,50.00,100.00
ortho,Relu,19,65.00,100.00
ortho,Relu,20,45.00,100.00


==> ResultForest.txt <==
a,b,c,d,e,f,g
Sigmoid,ortho,50,54.03,0.422446,57.43,0.461998
Sigmoid,ortho,100,55.44,0.536041,57.87,0.699894
Sigmoid,ortho,150,56.50,0.807402,58.62,0.750276
Sigmoid,ortho,200,58.68,0.776087,59.24,0.879048
Sigmoid,ortho,250,59.47,0.916489,60.21,1.061406
Sigmoid,ortho,300,60.84,1.025198,60.56,1.128614
Sigmoid,ortho,350,61.49,1.146362,61.73,1.495296
Sigmoid,ortho,400,61.35,1.306257,61.70,1.416670
Sigmoid,ortho,450,61.99,1.403218,62.63,1.558211
Sigmoid,ortho,500,62.91,1.531858,63.12,1.729187
Sigmoid,ortho,550,63.61,2.050731,63.73,1.878321
Sigmoid,ortho,600,63.97,1.875126,64.16,2.192710
Sigmoid,ortho,650,64.09,1.922011,64.27,2.140429
Sigmoid,ortho,700,64.78,2.080714,64.70,3.788095
Sigmoid,ortho,750,64.75,2.872788,64.97,2.427065
Sigmoid,ortho,800,65.12,2.361887,65.28,3.742426
Sigmoid,ortho,850,65.38,2.684636,65.30,3.308040
Sigmoid,ortho,900,65.67,3.107088,65.73,2.997292
Sigmoid,ortho,950,65.29,2.821088,66.14,4.155415
Sigmoid,ortho,1000,65.83,3.959774,66.30,4.288090
Sigmoid,ortho,1050,66.32,3.070648,66.46,3.446917
Sigmoid,ortho,1100,66.28,3.246405,66.74,5.033620
Sigmoid,ortho,1150,66.29,3.236256,66.62,4.861034
Sigmoid,ortho,1200,66.40,3.456059,67.03,3.917126
Sigmoid,ortho,1250,66.53,4.980888,66.91,6.118461
Sigmoid,ortho,1300,66.87,5.453877,67.16,4.249934
Sigmoid,ortho,1350,66.63,5.638925,67.24,5.346102
Sigmoid,ortho,1400,67.12,4.916803,67.19,6.510288
Sigmoid,ortho,1450,66.98,5.584195,67.38,7.162321
Sigmoid,ortho,1500,67.33,5.245996,67.64,6.909156
Sigmoid,ortho,1550,67.61,4.288444,67.79,5.960469
Sigmoid,ortho,1600,67.33,5.839714,67.49,5.916744
Sigmoid,ortho,1650,67.30,6.759774,67.67,7.293183
Sigmoid,ortho,1700,67.47,6.910218,67.86,6.279982
Sigmoid,ortho,1750,67.68,5.862431,67.80,7.544280
Sigmoid,ortho,1800,67.72,6.050647,67.77,7.739970
Sigmoid,ortho,1850,67.42,5.064680,67.99,6.752252
Sigmoid,ortho,1900,67.63,6.292731,67.86,8.019701
Sigmoid,ortho,1950,67.63,6.459049,67.91,8.185036
Sigmoid,ortho,2000,67.75,5.543952,68.21,6.262353


==> ResultIris.txt <==
a,b,c,d,e,f,g
Gaussian,relu,1,33.33,0.000034,33.33,0.000070
Gaussian,relu,2,40.00,0.000027,57.78,0.000066
Gaussian,relu,3,68.89,0.000035,82.22,0.000109
Gaussian,relu,4,64.44,0.000282,88.89,0.000067
Gaussian,relu,5,64.44,0.000021,97.78,0.000067
Gaussian,relu,6,64.44,0.000022,100.00,0.000070
Gaussian,relu,7,95.56,0.000022,100.00,0.000070
Gaussian,relu,8,97.78,0.000024,93.33,0.000122
Gaussian,relu,9,95.56,0.000026,100.00,0.000075
Gaussian,relu,10,97.78,0.000025,97.78,0.000122


==> ResultShuttel.txt <==
a,b,c,d,e,f,g
Sigmoid,ortho,1,79.16,0.000791,79.16,0.004318
Sigmoid,ortho,2,5.68,0.000917,84.69,0.004953
Sigmoid,ortho,3,82.89,0.000980,88.75,0.004984
Sigmoid,ortho,4,78.23,0.001257,88.75,0.001733
Sigmoid,ortho,5,83.18,0.002690,93.74,0.005494
Sigmoid,ortho,6,79.43,0.002895,92.08,0.003894
Sigmoid,ortho,7,81.85,0.001634,92.78,0.002102
Sigmoid,ortho,8,82.57,0.005006,90.54,0.002344
Sigmoid,ortho,9,81.48,0.005968,91.06,0.002319
Sigmoid,ortho,10,88.31,0.006394,94.17,0.002522
Sigmoid,ortho,11,85.48,0.001957,93.30,0.002523
Sigmoid,ortho,12,92.17,0.002112,93.35,0.007917
Sigmoid,ortho,13,83.72,0.002654,93.45,0.006047
Sigmoid,ortho,14,90.12,0.002810,93.51,0.002858
Sigmoid,ortho,15,84.86,0.003046,94.34,0.003295
Sigmoid,ortho,16,90.88,0.002618,93.88,0.003039
Sigmoid,ortho,17,85.91,0.002708,93.28,0.003107
Sigmoid,ortho,18,90.06,0.002843,94.30,0.003183
Sigmoid,ortho,19,87.45,0.002810,95.54,0.003341
Sigmoid,ortho,20,91.30,0.002987,93.97,0.011071
Sigmoid,ortho,21,88.41,0.003190,97.97,0.003479
Sigmoid,ortho,22,89.70,0.010685,93.26,0.009256
Sigmoid,ortho,23,90.44,0.003270,95.97,0.003839
Sigmoid,ortho,24,88.90,0.003324,97.01,0.003533
Sigmoid,ortho,25,87.22,0.004716,97.04,0.003996
Sigmoid,ortho,26,90.61,0.003646,95.77,0.012750
Sigmoid,ortho,27,91.76,0.003999,98.09,0.004308
Sigmoid,ortho,28,88.70,0.004097,96.63,0.003976
Sigmoid,ortho,29,89.36,0.003676,96.99,0.009335
Sigmoid,ortho,30,91.93,0.004050,97.26,0.004253
Sigmoid,ortho,31,92.06,0.004195,96.43,0.004634
Sigmoid,ortho,32,94.75,0.004240,95.53,0.004604
Sigmoid,ortho,33,96.34,0.014521,97.88,0.015134
Sigmoid,ortho,34,96.30,0.014983,96.69,0.004802
Sigmoid,ortho,35,92.28,0.015376,96.06,0.005026
Sigmoid,ortho,36,94.14,0.004007,97.85,0.013649
Sigmoid,ortho,37,96.22,0.004241,97.82,0.004968
Sigmoid,ortho,38,95.05,0.004610,96.54,0.020296
Sigmoid,ortho,39,91.60,0.004691,97.17,0.017104
Sigmoid,ortho,40,94.54,0.016811,97.86,0.014449
Sigmoid,ortho,41,91.77,0.005081,96.96,0.005485
Sigmoid,ortho,42,96.37,0.005020,96.33,0.005503
Sigmoid,ortho,43,93.13,0.005255,97.05,0.005654
Sigmoid,ortho,44,92.18,0.005431,97.92,0.006447
Sigmoid,ortho,45,97.72,0.005785,97.53,0.005908
Sigmoid,ortho,46,93.10,0.005623,97.43,0.006364
Sigmoid,ortho,47,94.99,0.005598,96.46,0.006078
Sigmoid,ortho,48,91.97,0.005750,96.35,0.006397
Sigmoid,ortho,49,95.48,0.005876,97.63,0.006348
Sigmoid,ortho,50,96.29,0.005244,97.27,0.021893


==> ResultWine.txt <==
a,b,c,d,e,f,g
Sigmoid,ortho,1,39.62,0.000013,39.62,0.000063
Sigmoid,ortho,2,39.62,0.000015,62.26,0.000098
Sigmoid,ortho,3,37.74,0.000024,100.00,0.000107
Sigmoid,ortho,4,56.60,0.000026,100.00,0.000076
Sigmoid,ortho,5,67.92,0.000027,98.11,0.000112
Sigmoid,ortho,6,67.92,0.000029,100.00,0.000109
Sigmoid,ortho,7,58.49,0.000028,98.11,0.000114
Sigmoid,ortho,8,66.04,0.000030,96.23,0.000115
Sigmoid,ortho,9,56.60,0.000032,98.11,0.000105
Sigmoid,ortho,10,58.49,0.000032,100.00,0.000110
Sigmoid,ortho,11,52.83,0.000034,100.00,0.000116
Sigmoid,ortho,12,52.83,0.000037,100.00,0.000119
Sigmoid,ortho,13,39.62,0.000034,98.11,0.000124
Sigmoid,ortho,14,62.26,0.000034,98.11,0.000118
Sigmoid,ortho,15,69.81,0.000035,98.11,0.000123
Sigmoid,ortho,16,56.60,0.000036,100.00,0.000126
Sigmoid,ortho,17,66.04,0.000038,100.00,0.000126
Sigmoid,ortho,18,58.49,0.000037,100.00,0.000127
Sigmoid,ortho,19,60.38,0.000039,98.11,0.000126
Sigmoid,ortho,20,60.38,0.000040,100.00,0.000125


==> ResultsatImage.txt <==
a,b,c,d,e,f,g
Sigmoid,ortho,1,23.05,0.000278,23.05,0.000551
Sigmoid,ortho,2,23.05,0.000507,46.85,0.000632
Sigmoid,ortho,3,23.65,0.000365,52.80,0.000468
Sigmoid,ortho,4,39.15,0.000420,62.40,0.001604
Sigmoid,ortho,5,35.20,0.000335,72.00,0.000446
Sigmoid,ortho,6,37.20,0.000404,73.50,0.000484
Sigmoid,ortho,7,42.55,0.000423,74.20,0.000643
Sigmoid,ortho,8,41.35,0.000488,74.10,0.000597
Sigmoid,ortho,9,44.35,0.000501,76.10,0.000630
Sigmoid,ortho,10,64.05,0.000458,78.35,0.000546
Sigmoid,ortho,11,62.50,0.000489,78.90,0.002709
Sigmoid,ortho,12,58.75,0.000549,79.90,0.002443
Sigmoid,ortho,13,60.50,0.000598,81.70,0.000683
Sigmoid,ortho,14,57.20,0.000600,80.95,0.002667
Sigmoid,ortho,15,63.70,0.000544,81.80,0.000734
Sigmoid,ortho,16,60.00,0.000605,79.35,0.002886
Sigmoid,ortho,17,60.65,0.000623,81.40,0.000706
Sigmoid,ortho,18,60.20,0.000691,80.40,0.000866
Sigmoid,ortho,19,64.25,0.000867,81.55,0.003283
Sigmoid,ortho,20,63.85,0.000821,82.15,0.003339
Sigmoid,ortho,21,67.80,0.000922,80.75,0.001035
Sigmoid,ortho,22,61.45,0.000885,81.65,0.003843
Sigmoid,ortho,23,62.70,0.000807,82.35,0.003407
Sigmoid,ortho,24,71.50,0.000886,82.05,0.001184
Sigmoid,ortho,25,71.10,0.001734,82.85,0.001315
Sigmoid,ortho,26,68.75,0.001041,81.90,0.001291
Sigmoid,ortho,27,68.55,0.000959,82.20,0.001411
Sigmoid,ortho,28,70.95,0.001897,82.10,0.001699
Sigmoid,ortho,29,71.70,0.004184,82.80,0.001787
Sigmoid,ortho,30,74.20,0.001264,81.75,0.001475
Sigmoid,ortho,31,67.90,0.002023,82.60,0.002055
Sigmoid,ortho,32,72.75,0.002384,81.75,0.001569
Sigmoid,ortho,33,72.70,0.001404,82.35,0.001666
Sigmoid,ortho,34,72.60,0.004174,82.45,0.001432
Sigmoid,ortho,35,70.60,0.001508,82.45,0.001874
Sigmoid,ortho,36,71.15,0.001144,82.30,0.001700
Sigmoid,ortho,37,69.95,0.001593,82.70,0.001954
Sigmoid,ortho,38,71.50,0.001405,81.80,0.001631
Sigmoid,ortho,39,69.20,0.001298,82.15,0.001692
Sigmoid,ortho,40,73.30,0.002167,82.20,0.001897
Sigmoid,ortho,41,68.45,0.002117,81.95,0.001885
Sigmoid,ortho,42,66.90,0.001598,82.35,0.001597
Sigmoid,ortho,43,68.70,0.001501,82.10,0.001553
Sigmoid,ortho,44,68.55,0.001369,82.60,0.001617
Sigmoid,ortho,45,61.95,0.001464,82.80,0.001524
Sigmoid,ortho,46,67.90,0.006841,83.15,0.001477
Sigmoid,ortho,47,67.70,0.001247,83.00,0.001347
Sigmoid,ortho,48,70.90,0.001292,82.85,0.001451
Sigmoid,ortho,49,61.80,0.001250,83.25,0.001477
Sigmoid,ortho,50,69.70,0.001304,83.50,0.001533
Sigmoid,ortho,51,70.95,0.001330,82.90,0.001541
Sigmoid,ortho,52,65.65,0.001329,82.75,0.001560
Sigmoid,ortho,53,67.50,0.001248,83.05,0.004848
Sigmoid,ortho,54,72.25,0.001358,83.80,0.001482
Sigmoid,ortho,55,67.25,0.001605,83.50,0.001554
Sigmoid,ortho,56,73.15,0.001440,82.70,0.004882
Sigmoid,ortho,57,70.50,0.001387,82.85,0.001466
Sigmoid,ortho,58,67.80,0.001434,82.25,0.001570
Sigmoid,ortho,59,70.35,0.001561,82.60,0.001817
Sigmoid,ortho,60,65.50,0.001614,82.40,0.004840
Sigmoid,ortho,61,70.95,0.001646,83.20,0.001898
Sigmoid,ortho,62,69.05,0.001661,82.75,0.001859
Sigmoid,ortho,63,66.55,0.001673,83.00,0.001899
Sigmoid,ortho,64,68.90,0.004464,83.60,0.001801
Sigmoid,ortho,65,71.60,0.001651,83.90,0.001763
Sigmoid,ortho,66,71.25,0.004805,83.35,0.001801
Sigmoid,ortho,67,67.35,0.001648,83.55,0.001811
Sigmoid,ortho,68,72.20,0.001636,83.55,0.001804
Sigmoid,ortho,69,73.35,0.001635,83.25,0.001811
Sigmoid,ortho,70,68.40,0.001663,83.80,0.001845
Sigmoid,ortho,71,69.70,0.001649,82.90,0.001815
Sigmoid,ortho,72,70.00,0.001676,83.40,0.001867
Sigmoid,ortho,73,66.55,0.001714,83.15,0.005674
Sigmoid,ortho,74,72.85,0.001719,83.25,0.005600
Sigmoid,ortho,75,71.95,0.001719,83.05,0.001699
Sigmoid,ortho,76,65.20,0.001715,83.55,0.001733
Sigmoid,ortho,77,75.20,0.001803,84.30,0.005960
Sigmoid,ortho,78,69.65,0.001743,83.90,0.001978
Sigmoid,ortho,79,72.55,0.003337,84.70,0.002095
Sigmoid,ortho,80,74.95,0.002008,83.75,0.001725
Sigmoid,ortho,81,76.95,0.005745,84.60,0.001956
Sigmoid,ortho,82,72.75,0.001844,84.60,0.001991
Sigmoid,ortho,83,69.00,0.001969,84.25,0.002059
Sigmoid,ortho,84,71.95,0.001867,84.20,0.004542
Sigmoid,ortho,85,73.70,0.001839,84.80,0.002017
Sigmoid,ortho,86,71.00,0.001853,83.85,0.001946
Sigmoid,ortho,87,72.50,0.005957,84.35,0.004416
Sigmoid,ortho,88,74.65,0.001912,84.15,0.002065
Sigmoid,ortho,89,69.35,0.004114,84.50,0.004406
Sigmoid,ortho,90,74.15,0.001919,84.25,0.002117
Sigmoid,ortho,91,71.15,0.005600,83.40,0.001876
Sigmoid,ortho,92,75.95,0.005427,83.50,0.005158
Sigmoid,ortho,93,72.95,0.004477,83.70,0.001961
Sigmoid,ortho,94,71.65,0.006626,84.50,0.002158
Sigmoid,ortho,95,74.60,0.004179,84.65,0.001956
Sigmoid,ortho,96,72.95,0.003151,84.00,0.004345
Sigmoid,ortho,97,71.70,0.002051,83.65,0.003964
Sigmoid,ortho,98,71.60,0.001948,84.80,0.007203
Sigmoid,ortho,99,74.15,0.002079,84.45,0.002904
Sigmoid,ortho,100,67.90,0.002284,84.40,0.002402


==> Resultsinc.txt <==
a,b,c,d,e,f,g
Sin,xavier,1,0.39,0.000448,0.35,0.000098
Sin,xavier,2,0.39,0.000179,0.35,0.000144
Sin,xavier,3,0.34,0.000193,0.31,0.000160
Sin,xavier,4,0.35,0.000261,0.31,0.000294
Sin,xavier,5,0.14,0.000231,0.32,0.000174
Sin,xavier,6,0.38,0.000279,0.21,0.000209
Sin,xavier,7,0.17,0.000407,0.25,0.000232
Sin,xavier,8,0.30,0.000360,0.07,0.000246
Sin,xavier,9,0.14,0.000334,0.12,0.000277
Sin,xavier,10,0.01,0.000387,0.11,0.000330
Sin,xavier,11,0.23,0.000421,0.06,0.000314
Sin,xavier,12,0.01,0.000432,0.04,0.000297
Sin,xavier,13,0.01,0.000525,0.03,0.000302
Sin,xavier,14,0.01,0.000587,0.04,0.000411
Sin,xavier,15,0.01,0.000673,0.03,0.000416
Sin,xavier,16,0.01,0.001134,0.02,0.000437
Sin,xavier,17,0.01,0.001493,0.01,0.000607
Sin,xavier,18,0.01,0.000510,0.01,0.000557
Sin,xavier,19,0.01,0.000639,0.01,0.000403
Sin,xavier,20,0.01,0.000823,0.01,0.001178
Sin,xavier,21,0.01,0.000867,0.01,0.000502
Sin,xavier,22,0.01,0.000879,0.01,0.000420
Sin,xavier,23,0.01,0.000731,0.01,0.000469
Sin,xavier,24,0.01,0.002387,0.01,0.000986
Sin,xavier,25,0.01,0.000762,0.01,0.000463
Sin,xavier,26,0.01,0.000826,0.01,0.000591
Sin,xavier,27,0.01,0.000814,0.01,0.000579
Sin,xavier,28,0.01,0.000828,0.01,0.000574
Sin,xavier,29,0.01,0.000766,0.01,0.000492
Sin,xavier,30,0.01,0.000810,0.01,0.000526

